Constructing Depth-Optimum Circuits for Adders and AND-OR Paths

We examine the fundamental problem of constructing depth-optimum circuits for binary addition. More precisely, as in literature, we consider the following problem: Given auxiliary inputs $t_0, \dotsc, t_{m-1}$, so-called generate and propagate signals, construct a depth-optimum circuit over the basis {AND2, OR2} computing all $n$ carry bits of an $n$-bit adder, where $m=2n-1$. In fact, carry bits are AND-OR paths, i.e., Boolean functions of the form $t_0 \lor ( t_1 \land (t_2 \lor ( \dots t_{m-1}) \dots ))$. Classical approaches construct so-called prefix circuits which do not achieve a competitive depth. For instance, the popular construction by Kogge and Stone is only a $2$-approximation. A lower bound on the depth of any prefix circuit is $1.44 \log_2 m$ + const, while recent non-prefix circuits have a depth of $\log_2 m$ + $\log_2 \log_2 m$ + const. However, it is unknown whether any of these polynomial-time approaches achieves the optimum depth for all $m$. We present a new exponential-time algorithm solving the problem optimally. The previously best exact algorithm with a running time of $\mathcal O(2.45^m)$ is viable only for $m \leq 29$. Our algorithm is significantly faster: We achieve a running time of $\mathcal O(2.02^m)$ and apply sophisticated pruning strategies to improve practical running times dramatically. This allows us to compute optimum circuits for all $m \leq 64$. Combining these computational results with new theoretical insights, we derive the optimum depths of $2^k$-bit adder circuits for all $k \leq 13$, previously known only for $k \leq 4$. In fact, we solve a more general problem occurring in VLSI design: $delay$ optimization of a $generalization$ of AND-OR paths where AND and OR do not necessarily alternate. Our algorithm arises from our new structure theorem which characterizes delay-optimum generalized AND-OR path circuits.

==> images/gen_aop_diff_gate.tikz <==

\node[input] (x0)  at (-1.5, 6.2){$t_0$};
\node[input] (x1)  at (-0.5, 6.2){$t_1$};
\node[input] (x2)  at (0.5,  6.2){$t_2$};
\node[input] (x3)  at (1.5,  6.2){$t_3$};
\node[input] (x4)  at (2.5,  6.2){$t_4$};
\node[input] (x5)  at (3.5,  6.2){$t_5$};
\node[input, draw, blue] (x6)  at (4.5,  6.2){$t_6$};
\node[input] (x7)  at (5.5,  6.2){$t_7$};
\node[input] (x8)  at (6.5,  6.2){$t_8$};
\node[input] (x9)  at (7.5,  6.2){$t_9$};
\node[input] (x10) at (8.5,  6.2){$t_{10}$};
\node[input] (x11) at (9.5,  6.2){$t_{11}$};

\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x0.west) -- (x0.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_0$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x1.west) -- (x4.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_1$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x5.west) -- (x6.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_2$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x7.west) -- (x7.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_3$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x8.west) -- (x11.east) node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_4$};

\node[and-gate] at (9,5) (or8){};
\node[and-gate] at (8,4) (and7){};
\node[and-gate] at (7,3) (or1){};

\node[or-gate] at (6,2) (and1){};

\node[and-gate] at (4,0) (and2){};

\node[and-gate] at (1,-2) (or11){};

\draw (or1.output) -- (and1.input 1);
\draw (x8) -- (or1.input 2);
\draw (x7) -- (and1.input 2);
\draw (x9) -- (and7.input 2);

\draw (and1.output) -- (and2.input 1);
\draw (or8.output) -- (and7.input 1);

\draw (x5) -- (and2.input 2);
\draw (x10) -- (or8.input 2);
\draw (x11) -- (or8.input 1);

\draw (and7.output) -- (or1.input 1);

\draw (and2.output) -- (or11.input 1);
\draw (x0) -- (or11.input 2);

% prefix gen aop
\node[or-gate] at (2,5) (and6){};
\node[or-gate] at (1,4) (or9){};
\node[or-gate] at (0,3) (and10){};

\node[and-gate, label={[label distance=.4cm]south:{\huge $v_1$}}] at (-1,2) (and11){};



\draw (x4) -- (and6.input 1);

\draw (x3) -- (and6.input 2);

\draw (x2) -- (or9.input 2);
\draw (and6.output) -- (or9.input 1);

\draw (or9.output) -- (and10.input 1);
\draw (x1) -- (and10.input 2);
\draw (and10.output) -- (and11.input 1);
\draw (x0) -- (and11.input 2);

% final gates

\node[and-gate, label={[label distance=.4cm]right:{\huge $v_2$}}] at (0, -3) (and12){};
\draw (or11.output) -- (and12.input 1);
\draw (x6) -- (and12.input 2);

\node[or-gate, label={[label distance=.4cm]left:{\huge $v$}}] at (-1, -4) (or12){};
\draw (and12.output) -- (or12.input 1);
\draw (and11.output) -- (or12.input 2);


==> images/gen_aop_same_gate.tikz <==

\node[input] (x0)  at (-3.5, 6.2){$t_0$};
\node[input] (x1)  at (-2.5, 6.2){$t_1$};
\node[input] (x2)  at (-1.5,  6.2){$t_2$};
\node[input] (x3)  at (-0.5,  6.2){$t_3$};
\node[input] (x4)  at (0.5,  6.2){$t_4$};
\node[input] (x5)  at (1.5,  6.2){$t_5$};
\node[input, draw, blue] (x6)  at (2.5,  6.2){$t_6$};
\node[input] (x7)  at (3.5,  6.2){$t_7$};
\node[input] (x8)  at (4.5,  6.2){$t_8$};
\node[input] (x9)  at (5.5,  6.2){$t_9$};
\node[input] (x10) at (6.5,  6.2){$t_{10}$};
\node[input] (x11) at (7.5,  6.2){$t_{11}$};

\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x0.west) -- (x0.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_0$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x1.west) -- (x4.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_1$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x5.west) -- (x6.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_2$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x7.west) -- (x7.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_3$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x8.west) -- (x11.east) node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_4$};

\node[and-gate] at (8,5) (or8){};
\node[and-gate] at (7,4) (and7){};
\node[and-gate] at (6,3) (or1){};

\node[or-gate] at (5,2) (and1){};

\node[and-gate] at (4,1) (and2){};

\node[or-gate] at (3,0) (or5){};
\node[or-gate] at (2,-1) (and6){};
\node[or-gate] at (1,-2) (or9){};
\node[or-gate] at (0,-3) (and10){};

\node[and-gate, label={[label distance=.4cm]right:{\huge $v_2$}}] at (-1,-4) (or11){};

\draw (or1.output) -- (and1.input 1);
\draw (x8) -- (or1.input 2);
\draw (x7) -- (and1.input 2);
\draw (x9) -- (and7.input 2);

\draw (and1.output) -- (and2.input 1);
\draw (or8.output) -- (and7.input 1);

\draw (x5) -- (and2.input 2);
\draw (x10) -- (or8.input 2);
\draw (x11) -- (or8.input 1);

\draw (and2.output) -- (or5.input 1);
\draw (or5.output) -- (and6.input 1);

\draw (x4) -- (or5.input 2);
\draw (x3) -- (and6.input 2);

\draw (x2) -- (or9.input 2);
\draw (and6.output) -- (or9.input 1);
\draw (and7.output) -- (or1.input 1);

\draw (or9.output) -- (and10.input 1);
\draw (x1) -- (and10.input 2);
\draw (and10.output) -- (or11.input 1);
\draw (x0) -- (or11.input 2);

\node[or4-gate] at (-4, -2) (or15){};
\draw (x4) -- (or15.input 1);
\draw (x3) -- (or15.input 2);
\draw (x2) -- (or15.input 3);
\draw (x1) -- (or15.input 4);

\node[or-gate, label={[label distance=.4cm]left:{\huge $v_1$}}] at (-3, -4) (or12){};
\draw (x6) -- (or12.input 1);
\draw (or15.output) -- (or12.input 2){};

\node[and-gate, label={[label distance=.4cm]right:{\huge $v$}}] at (-2, -5) (and12){};
\draw (or11.output) -- (and12.input 1);
\draw (or12.output) -- (and12.input 2);


==> images/generalized_aop_t6_false.tikz <==

\node[input] (x0)  at (-1.5, 6.2){$t_0$};
\node[input, blue, draw] (x1)  at (-0.5, 6.2){$t_1$};
\node[input, blue, draw] (x2)  at (0.5,  6.2){$t_2$};
\node[input, blue, draw] (x3)  at (1.5,  6.2){$t_3$};
\node[input, blue, draw] (x4)  at (2.5,  6.2){$t_4$};
\node[input] (x5)  at (3.5,  6.2){$t_5$};
\node[input] (x6)  at (4.5,  6.2){$t_6$};
\node[input] (x7)  at (5.5,  6.2){$t_7$};
\node[input] (x8)  at (6.5,  6.2){$t_8$};
\node[input] (x9)  at (7.5,  6.2){$t_9$};
\node[input] (x10) at (8.6,  6.2){$t_{10}$};
\node[input] (x11) at (9.8,  6.2){$t_{11}$};


\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x0.west) -- (x0.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_0$};
\draw[thick, decorate,decoration={brace, amplitude=5pt, raise=15pt}] (x1.west) -- (x4.east)  node [midway, above, sloped, yshift=15pt, scale=1.6] {$P_1$};

\node[or-gate] at (2,5) (and6){};
\node[or-gate] at (1,4) (or9){};
\node[or-gate] at (0,3) (and10){};

\node[and-gate] at (-1,2) (or11){};



\draw (x4) -- (and6.input 1);

\draw (x3) -- (and6.input 2);

\draw (x2) -- (or9.input 2);
\draw (and6.output) -- (or9.input 1);

\draw (or9.output) -- (and10.input 1);
\draw (x1) -- (and10.input 2);
\draw (and10.output) -- (or11.input 1);
\draw (x0) -- (or11.input 2);

\draw[->] (or11.output) -- ($(or11) - (0, .9)$);

\phantom{\node[and-gate] at (-1,-5) (or11){};}

